$H^2(\Omega)$ A Priori Error Bounds for Boundary-Adapted PINNs Solving Elliptic Dirichlet Problems

We study the numerical resolution of uniformly elliptic Dirichlet boundary value problems (BVPs) by minimization of the PDE residual over a hypothesis space of Neural Networks made to satisfy exactly the boundary conditions through multiplication by a user-defined \emph{distance-to-boundary approximation} $\rho$. While an $L^2(\partial\Omega)$ boundary penalty cannot generally guarantee $H^2(\Omega)$ error control, we show that exact enforcement can, provided $\rho$ is chosen appropriately. More precisely, we identify a sharp sufficient condition on $\rho$ preserving the regularity needed for $H^2(\Omega)$ error control, provide practical constructions of such $\rho$ for general smooth domains $\Omega$, and refer to the resulting networks as \emph{boundary-adapted}. For boundary-adapted Rectified Quadratic Unit (ReQU) and hyperbolic tangent (tanh) networks, we then derive explicit high-probability $H^2(\Omega)$ convergence rates by combining approximation-theoretic and statistical-learning arguments, making explicit the dependence on $\rho$. Numerical experiments support our theoretical results, showing that appropriate choices of $\rho$ improve accuracy and convergence, while poorly chosen distance functions can substantially degrade the solution. Our proof also yields new VC-dimension bounds for hypothesis spaces of higher-order derivatives of ReQU and tanh networks, together with new approximation bounds for shallow ReQU networks in higher-order Sobolev norms, all of which are of important independent interest.

==> ima-authoring-template/manifest.txt <==
%% %% Copyright 2021 OXFORD UNIVERSITY PRESS %% %% This file is
part of the 'ima-authoring-template Bundle'. %%
--------------------------------------------- %% %% It may be
distributed under the conditions of the LaTeX Project Public %%
License, either version 1.2 of this license or (at your option) any
%% later version. The latest version of this license is in %%
http://www.latex-project.org/lppl.txt %% and version 1.2 or later
is part of all distributions of LaTeX %% version 1999/12/01 or
later. %% %% The list of all files belonging to the
'ima-authoring-template Bundle' is %% given in the file
`manifest.txt'. %% %% Template article for OXFORD UNIVERSITY
PRESS's document class `ima-authoring-template' %% with
bibliographic references %%

% CONTENTS OF THE IMA-AUTHORING-TEMPLATE BUNDLE %
=================================================

Directory ima-authoring-template/

ima-authoring-template.tex
  article template for a document with author-year and numbered citation

manifest.txt
  this file

README
  small readme documentation

Equations sample - equations-sample.tex file -- covers basic AMS
  equation formats - equations-sample.pdf file -- output of basic AMS
  equation formats

Directory ima-authoring-template/doc/

ima-authoring-template-doc.tex -- LaTeX source file of documentation
ima-authoring-template-doc.pdf -- documentation for ima-authoring-template.cls


==> numerical_experiments/OU_2D/ou.txt <==
TAU_NORMS: L2=1.155e+01 H1=2.266e+01 H2=1.841e+02


\section{Ornstein-Uhlenbeck 2D}
\subsection{BoundaryPINN}
\subsubsection{Run 1}
Global relative L2 error: 1.962e-03 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.960e-03 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.962e-03 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.960e-03 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 5.805e-05\\
Final data loss: 6.909e-01

\subsubsection{Run 2}

Global relative L2 error: 1.729e-03 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.727e-03 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.719e-03 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.711e-03 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 5.202e-05\\
Final data loss: 6.647e-01

\subsubsection{Run 3}

Global relative L2 error: 2.327e-03 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 2.324e-03 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 2.312e-03 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 2.298e-03 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 5.910e-05\\
Final data loss: 6.931e-01


\subsection{SimplePINN}

\subsubsection{Run 1}
Global relative L2 error: 9.034e-03 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 9.022e-03 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 8.974e-03 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 8.985e-03 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 6.086e-04\\
Final BC loss: 3.123e-07\\
Final data loss: 6.294e-01

\subsubsection{Run 2}
Global relative L2 error: 5.121e-02 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 5.140e-02 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 5.363e-02 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 5.427e-02 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 1.292e+00\\
Final BC loss: 6.510e-01\\
Final data loss: 5.361e-01

\subsubsection{Run 3}
Global relative L2 error: 8.636e-02 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 8.648e-02 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 8.723e-02 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 8.798e-02 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 2.761e-01\\
Final BC loss: 1.079e-09\\
Final data loss: 7.007e-01

\subsection{VariationalPINN}

\subsubsection{Run 1}
Global relative L2 error: 8.623e-02 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 8.605e-02 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 2.027e-01 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 5.427e-01 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 9.468e-05\\
Final BC loss: 1.136e-07\\
Final data loss: 1.723e+00

\subsubsection{Run 2}
Global relative L2 error: 8.177e-02 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 7.545e-02 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 3.997e-01 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.145e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 2.465e-03\\
Final BC loss: 1.911e-09\\
Final data loss: 1.815e+00


\subsubsection{Run 3}
Global relative L2 error: 1.826e-01 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.077e-01 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.345e+00 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 8.119e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 7.698e-11\\
Final BC loss: 1.476e+01\\
Final data loss: 3.180e+00

\subsection{OverPINN $(d^{1.5})$}

\subsubsection{Run 1}

Global relative L2 error: 1.013e+00 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.012e+00 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.006e+00 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.000e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 9.083e-02\\
Final data loss: 1.282e+02

\subsubsection{Run 2}

Global relative L2 error: 1.013e+00 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.012e+00 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.006e+00 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.001e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 6.351e-02\\
Final data loss: 1.250e+02

\subsubsection{Run 3}

Global relative L2 error: 1.014e+00 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.013e+00 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.006e+00 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.001e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 9.162e-03\\
Final data loss: 1.230e+02

\subsection{UnderPINN $(d^{0.5})$}

\subsubsection{Run 1}

Global relative L2 error: 1.010e+00 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.010e+00 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.005e+00 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.000e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 3.744e-01\\
Final data loss: 1.255e+02

\subsubsection{Run 2}

Global relative L2 error: 1.010e+00 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.010e+00 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.005e+00 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.000e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 3.792e-01\\
Final data loss: 1.268e+02

\subsubsection{Run 3}
Global relative L2 error: 1.007e+00 (true solution L2 norm: 1.155e+01)\\
Global relative L1 error: 1.007e+00 (true solution L1 norm: 1.103e+01)\\
Global relative H1 error: 1.004e+00 (true solution H1 norm: 2.266e+01)\\
Global relative H2 error: 1.000e+00 (true solution H2 norm: 1.841e+02)\\
Final PDE loss: 5.461e-01\\
Final data loss: 1.240e+02


==> numerical_experiments/OU_2D/shared_scale/scale_record.json <==
{
  "shared_error_scale": [
    0,
    16.0
  ],
  "method": "Pixel colors matched to each saved figure's colorbar; colorbar tick position converts bands to approximate error values.",
  "limitation": "The original continuous fields are unavailable. Values inside each source contour band and the precision behind printed colorbar ticks cannot be recovered. Do not use these images to calculate error norms.",
  "source_figures_unchanged": true,
  "figures": {
    "adapted": {
      "source": "original_error_pngs/adapted_err.png",
      "source_sha256": "a61121d0478a0eabcbceeff182be3c6032b241cd3a1491bcb38de0c8293a915c",
      "image_crop_left_top_right_bottom": [
        54,
        42,
        457,
        447
      ],
      "colorbar_x": 492,
      "highest_labeled_tick": {
        "row": 50,
        "value": 0.027
      },
      "estimated_original_bar_top": 0.02813054187192118,
      "unique_color_bands": 49,
      "max_half_band_width": 0.00033251231527093596,
      "fraction_of_disk_pixels_matching_bar_exactly": 0.9995475501400254
    },
    "simple": {
      "source": "original_error_pngs/simple_err.png",
      "source_sha256": "b8c1489d509fadb29abc7fd9e9c029998f9afccd2c7862100d83318d519b375e",
      "image_crop_left_top_right_bottom": [
        54,
        42,
        457,
        447
      ],
      "colorbar_x": 492,
      "highest_labeled_tick": {
        "row": 59,
        "value": 1.125
      },
      "estimated_original_bar_top": 1.1986775818639799,
      "unique_color_bands": 50,
      "max_half_band_width": 0.012751889168765743,
      "fraction_of_disk_pixels_matching_bar_exactly": 0.9995475501400254
    },
    "variational": {
      "source": "original_error_pngs/variational_err.png",
      "source_sha256": "ce3c408cb46de0f6be7a0c2f35a6bb7e12651ef63866d9359b7b5d94fd9d807d",
      "image_crop_left_top_right_bottom": [
        59,
        40,
        469,
        449
      ],
      "colorbar_x": 512,
      "highest_labeled_tick": {
        "row": 67,
        "value": 9.0
      },
      "estimated_original_bar_top": 9.7866323907455,
      "unique_color_bands": 51,
      "max_half_band_width": 0.10411311053984576,
      "fraction_of_disk_pixels_matching_bar_exactly": 1.0
    },
    "over": {
      "source": "original_error_pngs/over_err.png",
      "source_sha256": "1190aa64196afcd6398c28f24315ef1afeb8fdaa750f90f73f1591c22956462b",
      "image_crop_left_top_right_bottom": [
        54,
        40,
        464,
        449
      ],
      "colorbar_x": 500,
      "highest_labeled_tick": {
        "row": 65,
        "value": 14.4
      },
      "estimated_original_bar_top": 15.57851662404092,
      "unique_color_bands": 41,
      "max_half_band_width": 0.20255754475703325,
      "fraction_of_disk_pixels_matching_bar_exactly": 0.9996203665740361
    },
    "under": {
      "source": "original_error_pngs/under_err.png",
      "source_sha256": "1d6d49d6def411f966afc10413c2f1182b16c94d2aa1be5f31ed4fb33e9a5128",
      "image_crop_left_top_right_bottom": [
        54,
        40,
        464,
        449
      ],
      "colorbar_x": 500,
      "highest_labeled_tick": {
        "row": 59,
        "value": 13.5
      },
      "estimated_original_bar_top": 14.384130982367758,
      "unique_color_bands": 50,
      "max_half_band_width": 0.1530226700251889,
      "fraction_of_disk_pixels_matching_bar_exactly": 0.9995596252258819
    }
  }
}


==> numerical_experiments/committor/four_run_error_summary.csv <==
method,norm,run_count,run_ids,training_seeds,monte_carlo_seeds,values,mean,sample_sd
simple_pinn,l2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.64372694234151007;0.63963236252433653;0.64354177332437501;0.64347634537352372,0.64259435589093639,0.0019775120743316795
simple_pinn,h1,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.98758165019678967;0.98791733994689124;0.98775607640119301;0.98780768158082588,0.98776568703142498,0.00013990957754306827
simple_pinn,h2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.99930897387891293;0.99987476797640773;0.99933061228199904;0.99960017921034872,0.99952863333691711,0.00026607681619032921
variational_nitsche,l2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.052736819968019037;0.047628036998802976;0.041507752536932702;0.033835563746158578,0.04392704331247832,0.008144536955956308
variational_nitsche,h1,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.17969215734678168;0.19801043286595274;0.23906474151797985;0.14405235675023342,0.19020492212023693,0.039533890368458932
variational_nitsche,h2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.36769070082870176;0.50691093420254618;0.94835785782689863;0.34800962167143878,0.54274227863239632,0.27950655681490971
over_enforced,l2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.10297467636886311;0.11707951329791071;0.17339722985498099;0.1211583493805027,0.12865244222556438,0.030830384314439411
over_enforced,h1,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.18862836501621189;0.21056161038457577;0.29313844196466271;0.21857001691050779,0.22772460856898954,0.045408739667479318
over_enforced,h2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.22942247389424039;0.24531714058613258;0.30842886717634987;0.25220173407088514,0.25884255393190198,0.034406302064201914
under_enforced,l2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.37809914174823556;0.37716690115067103;0.36370964311593884;0.39762635045288069,0.37915050911693154,0.013962057272474218
under_enforced,h1,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.73082437641189468;0.73070755905303941;0.71372705144454673;0.75344281688399062,0.73217545094836789,0.01629544319855249
under_enforced,h2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.96219378004614786;0.9617804314288958;0.95801883650349318;0.97380133700316085,0.96394859624542439,0.0068317608662546419
boundary_adapted,l2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.0078414455478734955;0.011780945569951923;0.0071324197081700149;0.0075915202196930381,0.0085865827614221187,0.0021497226849781694
boundary_adapted,h1,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.014262229054754763;0.018668029430912034;0.013991127411191462;0.014600192359197113,0.015380394564013843,0.002205872150001249
boundary_adapted,h2,4,periodic_committor_20261012_152100;periodic_committor_20261013_214103;periodic_committor_20261014_161657;periodic_committor_20261014_165001,7;2143156209;955561589;1113951738,1007;216764954;1341283222;975396973,0.019305474721387848;0.022165927614664342;0.019573053113396008;0.018909933494805166,0.019988597236063339,0.0014768904644808965


==> numerical_experiments/committor/periodic_two_well/plot_scale.json <==
{
  "source_run": "periodic_committor_20261013_214103",
  "reference_scale": [
    0,
    1
  ],
  "absolute_error_scale": [
    0,
    0.6
  ],
  "methods": [
    "boundary_adapted",
    "simple_pinn",
    "variational_nitsche",
    "over_enforced",
    "under_enforced"
  ]
}


==> numerical_experiments/committor/single_run_errors.csv <==
source_run,training_seed,monte_carlo_seed,method,grid_l2_abs,grid_l2_rel,grid_h1_abs,grid_h1_rel,grid_h1_seminorm_abs,grid_h1_seminorm_rel,grid_h2_abs,grid_h2_rel,grid_h2_seminorm_abs,grid_h2_seminorm_rel,source_boundary_rmse,target_boundary_rmse,best_epoch
periodic_committor_20261013_214103,2143156209,216764954,simple_pinn,0.40736241973041781,0.63963236252433653,3.1318863680817173,0.98791733994689124,3.1054230546031527,0.9998640774253309,41.480939490470753,0.99987476797640773,41.362544141144646,0.99994446356820044,0.48003169681595931,0.51974496756171895,5999
periodic_committor_20261013_214103,2143156209,216764954,variational_nitsche,0.030332849829974095,0.047628036998802976,0.6277308336992804,0.19801043286595274,0.62699756228551895,0.20187662941230275,21.029775390041607,0.50691093420254618,21.020405604639951,0.50817082562890947,0.0023086935796083727,0.0030854104344195227,5999
periodic_committor_20261013_214103,2143156209,216764954,over_enforced,0.074564385156609236,0.11707951329791071,0.66752046000147924,0.21056161038457577,0.66334285351048183,0.21357885176346852,10.17725998349103,0.24531714058613258,10.155535781752393,0.24551129507119912,8.9427130170484516e-16,9.5676481855912772e-16,5996
periodic_committor_20261013_214103,2143156209,216764954,under_enforced,0.24020614105358826,0.37716690115067103,2.3164823115418804,0.73070755905303941,2.3039946476847288,0.74182533017054031,39.900552706178729,0.9617804314288958,39.833314928208225,0.96297516400614946,7.3130792213499425e-12,1.8653483599512988e-12,825
periodic_committor_20261013_214103,2143156209,216764954,boundary_adapted,0.0075029263296623253,0.011780945569951923,0.059181213376378973,0.018668029430912034,0.058703684011435331,0.01890103339335927,0.91957866283084488,0.022165927614664342,0.91767567955759699,0.022184919573455697,3.5656432529690627e-17,1.5585182935475554e-16,5903


==> numerical_experiments/committor/three_export_errors.csv <==
saved_export,training_seed,monte_carlo_seed,method,L2_relative,H1_relative,H2_relative
periodic_committor_20260928_193738,7,1007,simple_pinn,0.6435530352302276,0.9873902589541464,0.9992670564594219
periodic_committor_20260928_193738,7,1007,variational_nitsche,0.05273681996805993,0.17969215734679636,0.3676907008286181
periodic_committor_20260928_193738,7,1007,over_enforced,0.10297467636886311,0.18862836501621189,0.2294224738942404
periodic_committor_20260928_193738,7,1007,under_enforced,0.37809914174823556,0.7308243764118947,0.9621937800461479
periodic_committor_20260928_193738,7,1007,boundary_adapted,0.007841445547873496,0.014262229054754763,0.01930547472138785
periodic_committor_20261002_011654,7,1007,simple_pinn,0.6437269423415101,0.9875816501967897,0.9993089738789129
periodic_committor_20261002_011654,7,1007,variational_nitsche,0.05273681996801904,0.17969215734678168,0.36769070082870176
periodic_committor_20261002_011654,7,1007,over_enforced,0.10297467636886311,0.18862836501621189,0.2294224738942404
periodic_committor_20261002_011654,7,1007,under_enforced,0.37809914174823556,0.7308243764118947,0.9621937800461479
periodic_committor_20261002_011654,7,1007,boundary_adapted,0.007841445547873496,0.014262229054754763,0.01930547472138785
periodic_committor_20261012_152100,7,1007,simple_pinn,0.6437269423415101,0.9875816501967897,0.9993089738789129
periodic_committor_20261012_152100,7,1007,variational_nitsche,0.05273681996801904,0.17969215734678168,0.36769070082870176
periodic_committor_20261012_152100,7,1007,over_enforced,0.10297467636886311,0.18862836501621189,0.2294224738942404
periodic_committor_20261012_152100,7,1007,under_enforced,0.37809914174823556,0.7308243764118947,0.9621937800461479
periodic_committor_20261012_152100,7,1007,boundary_adapted,0.007841445547873496,0.014262229054754763,0.01930547472138785

